Development, Validation, and Benchmarking of a Multidisciplinary Semi-Analytical Model for Wave Energy Converters

Wave energy converters (WECs) require system-level techno-economic analysis to balance power production, cost, and survivability. Existing simulation tools are either too computationally costly for large-scale optimization or too narrow in disciplinary scope to support integrated design studies. This work presents MDOcean, a novel open-source WEC simulation framework for rapid early-stage design exploration, parametric analysis, and multidisciplinary optimization. MDOcean integrates hydrodynamics, dynamics, structures, and economics in a computationally efficient architecture based on analytical and semi-analytical methods that substantially reduce runtime while maintaining near-numerical accuracy. The framework includes an eigenfunction-based linear hydrodynamic solver, a quasi-linearized frequency-domain dynamics engine capable of modeling drag and saturation nonlinearities, a structural sizing module incorporating realistic yield, ultimate, buckling, storm, and fatigue design criteria, and a simple cost model for techno-economic assessment. Particular emphasis is placed on the linearized pseudo-spectral optimal control formulation, which extends frequency-domain constraint-handling approaches with a unified describing-function and analytical quadratically-constrained quadratic program framework. This formulation efficiently treats nonlinearities and constraints while preserving compatibility with optimization and frequency-domain analysis techniques. Validation and benchmarking demonstrate that MDOcean's 151 ms runtime is orders of magnitude faster than leading WEC simulation tools while maintaining agreement with higher-fidelity baselines to within a few percent in most cases. The framework also provides insight into limiting behaviors, scaling laws, subsystem interactions, and key tradeoffs governing WEC design and techno-economic performance.

==> figs/tikz/circuit_intrinsic.json <==
{
    "version": "0.1",
    "components": [
        {
            "type": "path",
            "points": [
                {
                    "x": 46.919,
                    "y": -254.469
                },
                {
                    "x": 46.919,
                    "y": -330.06
                }
            ],
            "label": {
                "value": "\\hat{\\zeta}",
                "distance": "0.12cm"
            },
            "id": "sinusoidal voltage source"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 122.835,
                    "y": -254.469
                },
                {
                    "x": 122.835,
                    "y": -330.06
                }
            ],
            "name": "float_excitation",
            "label": {
                "value": "\\gamma_f\\hat{\\zeta}",
                "distance": "0.12cm"
            },
            "id": "controlled sinusoidal voltage source"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 122.835,
                    "y": -103.937
                },
                {
                    "x": 122.835,
                    "y": -179.528
                }
            ],
            "label": {
                "value": "\\gamma_s \\hat{\\zeta}",
                "distance": "0.12cm"
            },
            "id": "controlled sinusoidal voltage source"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 46.919,
                    "y": -254.469
                },
                {
                    "x": 122.51,
                    "y": -254.469
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.835,
                    "y": -103.937
                },
                {
                    "x": 46.919,
                    "y": -122.185
                },
                {
                    "x": 46.919,
                    "y": -254.469
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                null
            ]
        },
        {
            "type": "node",
            "position": {
                "x": 46.919,
                "y": -330.059
            },
            "id": "ocirc"
        },
        {
            "type": "node",
            "name": "Z_i",
            "label": {
                "value": "\\mathbf{Z}_i",
                "anchor": "center",
                "position": "center",
                "relativeToComponent": true,
                "distance": "0.12cm"
            },
            "position": {
                "x": 202.58,
                "y": -217.161
            },
            "rotation": -90,
            "scale": {
                "x": 0.81,
                "y": 0.81
            },
            "id": "fourport"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.835,
                    "y": -179.528
                },
                {
                    "x": 188.976,
                    "y": -179.528
                },
                {
                    "x": 189.301,
                    "y": -189.627
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.51,
                    "y": -254.469
                },
                {
                    "x": 188.651,
                    "y": -254.469
                },
                {
                    "x": 188.651,
                    "y": -245.02
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "--",
                null
            ]
        },
        {
            "type": "node",
            "label": {
                "value": "\\mathbf{Z}_{p}",
                "anchor": "center",
                "position": "center",
                "distance": "0.12cm"
            },
            "position": {
                "x": 272.58,
                "y": -217.323
            },
            "rotation": -90,
            "scale": {
                "x": 0.81,
                "y": 0.81
            },
            "id": "fourport"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.51,
                    "y": -330.709
                },
                {
                    "x": 302.362,
                    "y": -330.709
                },
                {
                    "x": 302.362,
                    "y": -255.118
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                null
            ]
        },
        {
            "type": "rect",
            "label": {
                "value": "-\\hat{F}_{i,f}+",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 203.253,
                "y": -262.786
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "+\\hat{F}_{i,s}-",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 203.312,
                "y": -171.606
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.022,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "+\\hat{F}_{p,s}-",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 274.016,
                "y": -171.859
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.346,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "-\\hat{F}_{p,f}+",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 274.016,
                "y": -262.786
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.346,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 160.63,
                "y": -292.913
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{e,f}$\n$-$",
                "align": 1,
                "innerSep": "0pt"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 155.906,
                "y": -141.732
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.346,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{e,s}$\n$-$"
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "\\hat{\\dot{\\xi}}_f \\rightarrow",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 141.732,
                "y": -342.383
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 18.898
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 216.51,
                    "y": -245.02
                },
                {
                    "x": 217.323,
                    "y": -255.118
                },
                {
                    "x": 250.394,
                    "y": -255.118
                },
                {
                    "x": 250.638,
                    "y": -245.182
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                "-|",
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.835,
                    "y": -330.709
                },
                {
                    "x": 122.51,
                    "y": -330.06
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "rect",
            "label": {
                "value": "\\hat{\\dot{\\xi}}_s\\rightarrow",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 141.732,
                "y": -191.202
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.022,
                "y": 18.898
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 217.323,
                    "y": -188.976
                },
                {
                    "x": 216.998,
                    "y": -179.528
                },
                {
                    "x": 250.394,
                    "y": -179.528
                },
                {
                    "x": 250.638,
                    "y": -189.464
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-",
                "-|",
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.835,
                    "y": -103.937
                },
                {
                    "x": 302.362,
                    "y": -179.528
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 302.362,
                    "y": -179.528
                },
                {
                    "x": 292.914,
                    "y": -179.528
                },
                {
                    "x": 292.914,
                    "y": -188.976
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 292.913,
                    "y": -245.669
                },
                {
                    "x": 292.913,
                    "y": -255.118
                },
                {
                    "x": 302.362,
                    "y": -255.118
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                null,
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 236.22,
                    "y": -368.504
                },
                {
                    "x": 236.22,
                    "y": -85.039
                }
            ],
            "stroke": {
                "width": "0.4pt",
                "style": "dashed"
            },
            "directions": [
                "--"
            ]
        },
        {
            "type": "rect",
            "position": {
                "x": 203.15,
                "y": -359.055
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 66.142,
                "y": 18.898
            },
            "text": {
                "text": "Intrinsic",
                "align": 2
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 307.087,
                "y": -359.055
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 141.732,
                "y": 37.795
            },
            "text": {
                "text": "PTO kinematics, dynamics, load"
            }
        }
    ]
}

==> figs/tikz/circuit_intrinsic.tikz <==
\begin{tikzpicture}
	% Paths, nodes and wires:
	\draw (1.241, 6.733) to[sinusoidal voltage source, l={$\hat{\zeta}$}] (1.241, 8.733);
	\draw (3.25, 6.733) to[controlled sinusoidal voltage source, l={$\gamma_f\hat{\zeta}$}, name=float_excitation] (3.25, 8.733);
	\draw (3.25, 2.75) to[controlled sinusoidal voltage source, l={$\gamma_s \hat{\zeta}$}] (3.25, 4.75);
	\draw (1.241, 6.733) -- (3.241, 6.733);
	\draw (3.25, 2.75) -| (1.241, 3.233) -- (1.241, 6.733);
	\node[ocirc] at (1.241, 8.733){};
	\node[fourport, rotate=-90, xscale=0.81, yscale=0.81](Z_i) at (5.36, 5.746){} node[anchor=center] at (Z_i.center){$\mathbf{Z}_i$};
	\draw (3.25, 4.75) -- (5, 4.75) -| (5.009, 5.017);
	\draw (3.241, 6.733) -- (4.991, 6.733) -- (4.991, 6.483);
	\node[fourport, rotate=-90, xscale=0.81, yscale=0.81](N1) at (7.212, 5.75){} node[anchor=center] at (N1.center){$\mathbf{Z}_{p}$};
	\draw (3.241, 8.75) -| (8, 8.75) -- (8, 6.75);
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm](N2) at (5.378, 6.953){} node[anchor=center] at (N2.text){$-\hat{F}_{i,f}+$};
	\node[shape=rectangle, minimum width=0.706cm, minimum height=0.465cm](N3) at (5.379, 4.54){} node[anchor=center] at (N3.text){$+\hat{F}_{i,s}-$};
	\node[shape=rectangle, minimum width=0.715cm, minimum height=0.465cm](N4) at (7.25, 4.547){} node[anchor=center] at (N4.text){$+\hat{F}_{p,s}-$};
	\node[shape=rectangle, minimum width=0.715cm, minimum height=0.465cm](N5) at (7.25, 6.953){} node[anchor=center] at (N5.text){$-\hat{F}_{p,f}+$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (4.25, 7.75){} node[anchor=north, align=center, text width=0.929cm, inner sep=1pt] at (4.25, 8.5){$+$  $\hat{F}_{e,f}$  $-$};
	\node[shape=rectangle, minimum width=0.715cm, minimum height=1.465cm] at (4.125, 3.75){} node[anchor=north west, align=left, text width=0.327cm, inner sep=6pt] at (3.75, 4.5){$+$  $\hat{F}_{e,s}$  $-$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm](N6) at (3.75, 9.059){} node[anchor=center] at (N6.text){$\hat{\dot{\xi}}_f \rightarrow$};
	\draw (5.728, 6.483) -| (5.75, 6.75) -- (6.625, 6.75) -| (6.631, 6.487);
	\draw (3.25, 8.75) |- (3.241, 8.733);
	\node[shape=rectangle, minimum width=0.706cm, minimum height=0.465cm](N7) at (3.75, 5.059){} node[anchor=center] at (N7.text){$\hat{\dot{\xi}}_s\rightarrow$};
	\draw (5.75, 5) |- (5.741, 4.75) -- (6.625, 4.75) -| (6.631, 5.013);
	\draw (3.25, 2.75) -| (8, 4.75);
	\draw (8, 4.75) -- (7.75, 4.75) -| (7.75, 5);
	\draw (7.75, 6.5) -- (7.75, 6.75) -- (8, 6.75);
	\draw[dash pattern={on 1.6pt off 1.6pt}] (6.25, 9.75) -- (6.25, 2.25);
	\node[shape=rectangle, minimum width=1.715cm, minimum height=0.465cm] at (5.375, 9.5){} node[anchor=north east, align=right, text width=1.327cm, inner sep=6pt] at (6.25, 9.75){Intrinsic};
	\node[shape=rectangle, minimum width=3.715cm, minimum height=0.965cm] at (8.125, 9.5){} node[anchor=north west, align=left, text width=3.327cm, inner sep=6pt] at (6.25, 10){PTO kinematics, dynamics, load};
\end{tikzpicture}

==> figs/tikz/circuit_kinematics.json <==
{
    "version": "0.1",
    "components": [
        {
            "type": "path",
            "points": [
                {
                    "x": 46.919,
                    "y": -254.469
                },
                {
                    "x": 46.919,
                    "y": -330.06
                }
            ],
            "label": {
                "value": "\\hat{\\zeta}",
                "distance": "0.12cm"
            },
            "id": "sinusoidal voltage source"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 122.835,
                    "y": -254.469
                },
                {
                    "x": 122.835,
                    "y": -330.06
                }
            ],
            "name": "float_excitation",
            "label": {
                "value": "\\gamma_f\\hat{\\zeta}",
                "distance": "0.12cm"
            },
            "id": "controlled sinusoidal voltage source"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 122.835,
                    "y": -103.937
                },
                {
                    "x": 122.835,
                    "y": -179.528
                }
            ],
            "label": {
                "value": "\\gamma_s \\hat{\\zeta}",
                "distance": "0.12cm"
            },
            "id": "controlled sinusoidal voltage source"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 46.919,
                    "y": -254.469
                },
                {
                    "x": 122.51,
                    "y": -254.469
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.835,
                    "y": -103.937
                },
                {
                    "x": 46.919,
                    "y": -122.185
                },
                {
                    "x": 46.919,
                    "y": -254.469
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                null
            ]
        },
        {
            "type": "node",
            "position": {
                "x": 46.919,
                "y": -330.059
            },
            "id": "ocirc"
        },
        {
            "type": "node",
            "name": "Z_i",
            "label": {
                "value": "\\mathbf{Z}_i",
                "anchor": "center",
                "position": "center",
                "relativeToComponent": true,
                "distance": "0.12cm"
            },
            "position": {
                "x": 202.58,
                "y": -217.161
            },
            "rotation": -90,
            "scale": {
                "x": 0.81,
                "y": 0.81
            },
            "id": "fourport"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.835,
                    "y": -179.528
                },
                {
                    "x": 188.976,
                    "y": -179.528
                },
                {
                    "x": 189.301,
                    "y": -189.627
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.51,
                    "y": -254.469
                },
                {
                    "x": 188.651,
                    "y": -254.469
                },
                {
                    "x": 188.651,
                    "y": -245.02
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "--",
                null
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.51,
                    "y": -330.709
                },
                {
                    "x": 264.567,
                    "y": -330.709
                },
                {
                    "x": 264.567,
                    "y": -330.709
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                null
            ]
        },
        {
            "type": "rect",
            "label": {
                "value": "-\\hat{F}_{i,f}+",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 203.253,
                "y": -262.786
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "+\\hat{F}_{i,s}-",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 203.312,
                "y": -171.606
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.022,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 282.065,
                "y": -197.492
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.346,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{p,s}$\n$-$"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 288.003,
                "y": -240.636
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.346,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{p,f}$\n$-$",
                "innerSep": "0pt"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 160.63,
                "y": -292.913
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{e,f}$\n$-$",
                "align": 1,
                "innerSep": "0pt"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 155.906,
                "y": -141.732
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.346,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{e,s}$\n$-$"
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "\\hat{\\dot{\\xi}}_f \\rightarrow",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 141.732,
                "y": -342.383
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 18.898
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 216.51,
                    "y": -245.02
                },
                {
                    "x": 217.323,
                    "y": -255.118
                },
                {
                    "x": 245.669,
                    "y": -255.118
                },
                {
                    "x": 302.362,
                    "y": -226.772
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|",
                "-|",
                "|-"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.835,
                    "y": -330.709
                },
                {
                    "x": 122.51,
                    "y": -330.06
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "rect",
            "label": {
                "value": "\\hat{\\dot{\\xi}}_s\\rightarrow",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 141.732,
                "y": -191.202
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.022,
                "y": 18.898
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 217.323,
                    "y": -188.976
                },
                {
                    "x": 216.998,
                    "y": -179.528
                },
                {
                    "x": 245.67,
                    "y": -181.308
                },
                {
                    "x": 245.669,
                    "y": -188.976
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-",
                "-|",
                "|-"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 122.835,
                    "y": -103.937
                },
                {
                    "x": 264.567,
                    "y": -179.528
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 236.22,
                    "y": -368.504
                },
                {
                    "x": 236.22,
                    "y": -94.488
                }
            ],
            "stroke": {
                "width": "0.4pt",
                "style": "dashed"
            },
            "directions": [
                null
            ]
        },
        {
            "type": "rect",
            "position": {
                "x": 184.252,
                "y": -359.055
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 66.142,
                "y": 18.898
            },
            "text": {
                "text": "Intrinsic",
                "align": 2
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 330.709,
                "y": -354.331
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 141.732,
                "y": 28.346
            },
            "text": {
                "text": "PTO kinematics"
            }
        },
        {
            "type": "node",
            "label": {
                "value": "\\mathbf{h}_{kin}",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 349.764,
                "y": -217.323
            },
            "rotation": -180,
            "scale": {
                "x": 1.36,
                "y": -1.36
            },
            "id": "genericsplitter"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 245.669,
                    "y": -188.976
                },
                {
                    "x": 302.362,
                    "y": -207.874
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 264.567,
                    "y": -330.709
                },
                {
                    "x": 264.567,
                    "y": -255.118
                },
                {
                    "x": 302.362,
                    "y": -255.118
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                null,
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 264.567,
                    "y": -179.528
                },
                {
                    "x": 302.362,
                    "y": -179.528
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 406.299,
                    "y": -368.504
                },
                {
                    "x": 406.299,
                    "y": 56.693
                }
            ],
            "stroke": {
                "width": "0.4pt",
                "style": "dashed"
            },
            "directions": [
                null
            ]
        },
        {
            "type": "rect",
            "position": {
                "x": 474.803,
                "y": -330.709
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 127.559,
                "y": 75.591
            },
            "text": {
                "text": "PTO dynamics, load not shown"
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 453.543,
                    "y": -188.976
                },
                {
                    "x": 396.85,
                    "y": -188.976
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 453.543,
                    "y": -245.669
                },
                {
                    "x": 396.85,
                    "y": -245.669
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                null
            ]
        },
        {
            "type": "node",
            "position": {
                "x": 453.543,
                "y": -245.669
            },
            "id": "ocirc"
        },
        {
            "type": "node",
            "position": {
                "x": 453.543,
                "y": -188.976
            },
            "id": "ocirc"
        },
        {
            "type": "rect",
            "position": {
                "x": 429.921,
                "y": -214.666
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.346,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{PTO}$\n$-$",
                "innerSep": "0pt"
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "\\hat{\\dot{X}}_{PTO} \\rightarrow",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 437.961,
                "y": -264.567
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 47.244,
                "y": 0
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 37.795
            },
            "text": {
                "text": "$=$",
                "fontSize": "Huge"
            }
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 132.283,
                    "y": 38.148
                },
                {
                    "x": 132.283,
                    "y": -37.443
                }
            ],
            "label": {
                "value": "\\hat{F}_{th}",
                "distance": "0.12cm"
            },
            "id": "sinusoidal voltage source"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 132.283,
                    "y": -37.443
                },
                {
                    "x": 453.543,
                    "y": -37.443
                }
            ],
            "label": {
                "value": "Z_{i,th}",
                "otherSide": true,
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "rect",
            "position": {
                "x": 425.197,
                "y": 3.438
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 28.346,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{PTO}$\n$-$",
                "innerSep": "0pt"
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "\\hat{\\dot{X}}_{PTO} \\rightarrow",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 481.89,
                "y": -28.346
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 18.898
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 132.283,
                    "y": 38.148
                },
                {
                    "x": 453.543,
                    "y": 38.148
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                null
            ]
        },
        {
            "type": "node",
            "position": {
                "x": 453.543,
                "y": -37.795
            },
            "id": "ocirc"
        },
        {
            "type": "node",
            "position": {
                "x": 453.543,
                "y": 37.795
            },
            "id": "ocirc"
        },
        {
            "type": "rect",
            "position": {
                "x": 222.047,
                "y": -56.693
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 425.197,
                "y": 37.795
            },
            "text": {
                "text": "Thévenin equivalent intrinsic and PTO kinematics",
                "align": 1
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 473.622,
                "y": -61.417
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 129.921,
                "y": 47.244
            },
            "text": {
                "text": "PTO dynamics, load not shown"
            }
        }
    ]
}

==> figs/tikz/circuit_kinematics.tikz <==
\begin{tikzpicture}
	% Paths, nodes and wires:
	\draw (1.241, 6.733) to[sinusoidal voltage source, l={$\hat{\zeta}$}] (1.241, 8.733);
	\draw (3.25, 6.733) to[controlled sinusoidal voltage source, l={$\gamma_f\hat{\zeta}$}, name=float_excitation] (3.25, 8.733);
	\draw (3.25, 2.75) to[controlled sinusoidal voltage source, l={$\gamma_s \hat{\zeta}$}] (3.25, 4.75);
	\draw (1.241, 6.733) -- (3.241, 6.733);
	\draw (3.25, 2.75) -| (1.241, 3.233) -- (1.241, 6.733);
	\node[ocirc] at (1.241, 8.733){};
	\node[fourport, rotate=-90, xscale=0.81, yscale=0.81](Z_i) at (5.36, 5.746){} node[anchor=center] at (Z_i.center){$\mathbf{Z}_i$};
	\draw (3.25, 4.75) -- (5, 4.75) -| (5.009, 5.017);
	\draw (3.241, 6.733) -- (4.991, 6.733) -- (4.991, 6.483);
	\draw (3.241, 8.75) -- (7, 8.75) -- (7, 8.75);
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm](N1) at (5.378, 6.953){} node[anchor=center] at (N1.text){$-\hat{F}_{i,f}+$};
	\node[shape=rectangle, minimum width=0.706cm, minimum height=0.465cm](N2) at (5.379, 4.54){} node[anchor=center] at (N2.text){$+\hat{F}_{i,s}-$};
	\node[shape=rectangle, minimum width=0.715cm, minimum height=1.465cm] at (7.463, 5.225){} node[anchor=north west, align=left, text width=0.327cm, inner sep=6pt] at (7.088, 5.975){$+$  $\hat{F}_{p,s}$  $-$};
	\node[shape=rectangle, minimum width=0.715cm, minimum height=1.465cm] at (7.62, 6.367){} node[anchor=north west, align=left, text width=0.679cm, inner sep=1pt] at (7.245, 7.117){$+$  $\hat{F}_{p,f}$  $-$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (4.25, 7.75){} node[anchor=north, align=center, text width=0.929cm, inner sep=1pt] at (4.25, 8.5){$+$  $\hat{F}_{e,f}$  $-$};
	\node[shape=rectangle, minimum width=0.715cm, minimum height=1.465cm] at (4.125, 3.75){} node[anchor=north west, align=left, text width=0.327cm, inner sep=6pt] at (3.75, 4.5){$+$  $\hat{F}_{e,s}$  $-$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm](N3) at (3.75, 9.059){} node[anchor=center] at (N3.text){$\hat{\dot{\xi}}_f \rightarrow$};
	\draw (5.728, 6.483) -| (5.75, 6.75) -- (6.5, 6.75) |- (8, 6);
	\draw (3.25, 8.75) |- (3.241, 8.733);
	\node[shape=rectangle, minimum width=0.706cm, minimum height=0.465cm](N4) at (3.75, 5.059){} node[anchor=center] at (N4.text){$\hat{\dot{\xi}}_s\rightarrow$};
	\draw (5.75, 5) |- (5.741, 4.75) -| (6.5, 4.797) |- (6.5, 5);
	\draw (3.25, 2.75) -| (7, 4.75);
	\draw[dash pattern={on 1.6pt off 1.6pt}] (6.25, 9.75) -- (6.25, 2.5);
	\node[shape=rectangle, minimum width=1.715cm, minimum height=0.465cm] at (4.875, 9.5){} node[anchor=north east, align=right, text width=1.327cm, inner sep=6pt] at (5.75, 9.75){Intrinsic};
	\node[shape=rectangle, minimum width=3.715cm, minimum height=0.715cm] at (8.75, 9.375){} node[anchor=north west, align=left, text width=3.327cm, inner sep=6pt] at (6.875, 9.75){PTO kinematics};
	\node[genericsplitter, xscale=-1.36, yscale=1.36](N5) at (9.254, 5.75){} node[anchor=center] at (N5.text){$\mathbf{h}_{kin}$};
	\draw (6.5, 5) |- (8, 5.5);
	\draw (7, 8.75) -- (7, 6.75) -- (8, 6.75);
	\draw (7, 4.75) -| (8, 4.75);
	\draw[dash pattern={on 1.6pt off 1.6pt}] (10.75, 9.75) -- (10.75, -1.5);
	\node[shape=rectangle, minimum width=3.34cm, minimum height=1.965cm] at (12.563, 8.75){} node[anchor=north west, align=left, text width=2.952cm, inner sep=6pt] at (10.875, 9.75){PTO dynamics, load not shown};
	\draw (12, 5) -- (10.5, 5);
	\draw (12, 6.5) -- (10.5, 6.5);
	\node[ocirc] at (12, 6.5){};
	\node[ocirc] at (12, 5){};
	\node[shape=rectangle, minimum width=0.715cm, minimum height=1.465cm] at (11.375, 5.68){} node[anchor=north west, align=left, text width=0.679cm, inner sep=1pt] at (11, 6.43){$+$  $\hat{F}_{PTO}$  $-$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm](N6) at (11.588, 7){} node[anchor=center] at (N6.text){$\hat{\dot{X}}_{PTO} \rightarrow$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.965cm] at (1.25, -0){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (0.75, 0.5){\Huge $=$};
	\draw (3.5, -1.009) to[sinusoidal voltage source, l={$\hat{F}_{th}$}] (3.5, 0.991);
	\draw (3.5, 0.991) to[european resistor, l_={$Z_{i,th}$}] (12, 0.991);
	\node[shape=rectangle, minimum width=0.715cm, minimum height=1.465cm] at (11.25, -0.091){} node[anchor=north west, align=left, text width=0.679cm, inner sep=1pt] at (10.875, 0.659){$+$  $\hat{F}_{PTO}$  $-$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm](N7) at (12.75, 0.75){} node[anchor=center] at (N7.text){$\hat{\dot{X}}_{PTO} \rightarrow$};
	\draw (3.5, -1.009) -- (12, -1.009);
	\node[ocirc] at (12, 1){};
	\node[ocirc] at (12, -1){};
	\node[shape=rectangle, minimum width=11.215cm, minimum height=0.965cm] at (5.875, 1.5){} node[anchor=north, align=center, text width=10.827cm, inner sep=6pt] at (5.875, 2){Thévenin equivalent intrinsic and PTO kinematics};
	\node[shape=rectangle, minimum width=3.402cm, minimum height=1.215cm] at (12.531, 1.625){} node[anchor=north west, align=left, text width=3.014cm, inner sep=6pt] at (10.813, 2.25){PTO dynamics, load not shown};
\end{tikzpicture}

==> figs/tikz/circuit_pto.json <==
{
    "version": "0.1",
    "components": [
        {
            "type": "node",
            "label": {
                "value": "1:R",
                "anchor": "south",
                "position": "center",
                "distance": "0.5cm"
            },
            "position": {
                "x": 183.867,
                "y": -264.472
            },
            "scale": {
                "x": 0.95,
                "y": 0.95
            },
            "id": "transformer",
            "options": [
                "cute"
            ]
        },
        {
            "type": "node",
            "label": {
                "value": "k_\\tau",
                "anchor": "south",
                "position": "center",
                "distance": "0.2cm"
            },
            "position": {
                "x": 311.716,
                "y": -264.472
            },
            "scale": {
                "x": 0.95,
                "y": 0.95
            },
            "id": "gyrator"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 216.364,
                    "y": -302.361
                },
                {
                    "x": 268.812,
                    "y": -302.361
                }
            ],
            "label": {
                "value": "Z_d",
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 349.417,
                    "y": -302.173
                },
                {
                    "x": 419.993,
                    "y": -302.362
                }
            ],
            "label": {
                "value": "Z_w",
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 448.339,
                    "y": -292.913
                },
                {
                    "x": 448.339,
                    "y": -236.22
                }
            ],
            "label": {
                "value": "Z_l",
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 221.568,
                    "y": -226.771
                },
                {
                    "x": 274.016,
                    "y": -226.771
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "--"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 419.993,
                    "y": -302.362
                },
                {
                    "x": 448.339,
                    "y": -292.913
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 448.339,
                    "y": -236.22
                },
                {
                    "x": 349.417,
                    "y": -226.771
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "rect",
            "label": {
                "value": "\\rightarrow\\hat{I}",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 443.806,
                "y": -316.245
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 47.244,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "label": {
                "value": "\\rightarrow\\hat{\\Omega}",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 281.309,
                "y": -311.81
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.795,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 136.719,
                "y": -269.001
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{PTO}$\n$-$"
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 268.812,
                    "y": -302.361
                },
                {
                    "x": 274.016,
                    "y": -302.172
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 148.858,
                    "y": -226.772
                },
                {
                    "x": 108.372,
                    "y": -226.772
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "rect",
            "position": {
                "x": -37.795,
                "y": -151.181
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 18.898
            },
            "text": {
                "text": "=",
                "fontSize": "Huge"
            }
        },
        {
            "type": "node",
            "label": {
                "value": "\\mathbf{a}_{F\\dot{X}\\leftrightarrow VI}",
                "anchor": "center",
                "position": "center",
                "relativeToComponent": true,
                "distance": "0.12cm"
            },
            "position": {
                "x": 269.703,
                "y": -152.92
            },
            "rotation": -180,
            "scale": {
                "x": 1.24,
                "y": 1.24
            },
            "id": "fourport"
        },
        {
            "type": "rect",
            "label": {
                "value": "\\rightarrow\\hat{\\dot{X}}_{PTO}",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 146.168,
                "y": -316.245
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 75.591,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 278.451,
                "y": -269.001
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{\\tau}$\n$-$"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 344.593,
                "y": -269.001
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{V}_{emf}$\n$-$"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 434.359,
                "y": -269.001
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{V}$\n$-$"
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 410.733,
                    "y": -340.158
                },
                {
                    "x": 410.733,
                    "y": 47.244
                }
            ],
            "stroke": {
                "width": "0.4pt",
                "style": "dashed"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 113.386,
                    "y": -368.504
                },
                {
                    "x": 113.386,
                    "y": -103.937
                }
            ],
            "stroke": {
                "width": "0.4pt",
                "style": "dashed"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 37.795,
                    "y": -226.772
                },
                {
                    "x": 37.795,
                    "y": -302.363
                }
            ],
            "label": {
                "value": "\\hat{F}_{th}",
                "distance": "0.12cm"
            },
            "id": "sinusoidal voltage source"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 47.243,
                    "y": -302.362
                },
                {
                    "x": 99.691,
                    "y": -302.362
                }
            ],
            "label": {
                "value": "Z_{i,th}",
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 37.795,
                    "y": -302.362
                },
                {
                    "x": 47.243,
                    "y": -302.362
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 99.691,
                    "y": -302.362
                },
                {
                    "x": 146.167,
                    "y": -302.173
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 37.795,
                    "y": -226.772
                },
                {
                    "x": 108.372,
                    "y": -226.772
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "rect",
            "position": {
                "x": 136.719,
                "y": -155.616
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{F}_{PTO}$\n$-$"
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 148.858,
                    "y": -113.387
                },
                {
                    "x": 108.372,
                    "y": -113.387
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "rect",
            "label": {
                "value": "\\rightarrow\\hat{\\dot{X}}_{PTO}",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 146.168,
                "y": -202.86
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 75.591,
                "y": 18.898
            }
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 37.795,
                    "y": -113.387
                },
                {
                    "x": 37.795,
                    "y": -188.978
                }
            ],
            "label": {
                "value": "\\hat{F}_{th}",
                "distance": "0.12cm"
            },
            "id": "sinusoidal voltage source"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 47.243,
                    "y": -188.977
                },
                {
                    "x": 99.691,
                    "y": -188.977
                }
            ],
            "label": {
                "value": "Z_{i,th}",
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 37.795,
                    "y": -188.977
                },
                {
                    "x": 47.243,
                    "y": -188.977
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 99.691,
                    "y": -188.977
                },
                {
                    "x": 146.167,
                    "y": -188.788
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 37.795,
                    "y": -113.387
                },
                {
                    "x": 108.372,
                    "y": -113.387
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 448.528,
                    "y": -179.528
                },
                {
                    "x": 448.528,
                    "y": -122.835
                }
            ],
            "label": {
                "value": "Z_l",
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 420.182,
                    "y": -188.977
                },
                {
                    "x": 448.528,
                    "y": -179.528
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 448.528,
                    "y": -122.835
                },
                {
                    "x": 349.606,
                    "y": -113.386
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "rect",
            "label": {
                "value": "\\rightarrow\\hat{I}",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 443.995,
                "y": -202.86
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 47.244,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 434.548,
                "y": -155.616
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{V}$\n$-$"
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 420.182,
                    "y": -188.977
                },
                {
                    "x": 311.811,
                    "y": -188.976
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 349.606,
                    "y": -113.386
                },
                {
                    "x": 311.811,
                    "y": -113.386
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 146.167,
                    "y": -188.977
                },
                {
                    "x": 226.772,
                    "y": -188.976
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 148.858,
                    "y": -113.387
                },
                {
                    "x": 226.772,
                    "y": -113.386
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "rect",
            "position": {
                "x": -37.795,
                "y": -9.449
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 18.898
            },
            "text": {
                "text": "=",
                "fontSize": "Huge"
            }
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 448.528,
                    "y": -37.796
                },
                {
                    "x": 448.528,
                    "y": 18.897
                }
            ],
            "label": {
                "value": "Z_l",
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 420.182,
                    "y": -47.245
                },
                {
                    "x": 448.528,
                    "y": -37.796
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 448.528,
                    "y": 18.897
                },
                {
                    "x": 349.606,
                    "y": 28.346
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "|-"
            ]
        },
        {
            "type": "rect",
            "label": {
                "value": "\\rightarrow\\hat{I}",
                "anchor": "default",
                "position": "default",
                "distance": "0.12cm"
            },
            "position": {
                "x": 443.995,
                "y": -61.128
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 47.244,
                "y": 18.898
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 434.548,
                "y": -13.884
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 37.796,
                "y": 56.693
            },
            "text": {
                "text": "$+$\n$\\hat{V}$\n$-$"
            }
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 37.795,
                    "y": 28.346
                },
                {
                    "x": 37.795,
                    "y": -47.245
                }
            ],
            "label": {
                "value": "\\hat{V}_{s,th}",
                "distance": "0.12cm"
            },
            "id": "sinusoidal voltage source"
        },
        {
            "type": "path",
            "points": [
                {
                    "x": 136.717,
                    "y": -47.244
                },
                {
                    "x": 189.165,
                    "y": -47.244
                }
            ],
            "label": {
                "value": "Z_{s,th}",
                "otherSide": true,
                "distance": "0.12cm"
            },
            "id": "european resistor"
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 37.795,
                    "y": 28.346
                },
                {
                    "x": 155.615,
                    "y": 28.346
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 94.486,
                    "y": -47.244
                },
                {
                    "x": 136.717,
                    "y": -47.244
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 189.165,
                    "y": -47.244
                },
                {
                    "x": 420.182,
                    "y": -47.244
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 155.615,
                    "y": 28.346
                },
                {
                    "x": 349.606,
                    "y": 28.346
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                "-|"
            ]
        },
        {
            "type": "rect",
            "position": {
                "x": 18.898,
                "y": -359.055
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 203.15,
                "y": 37.795
            },
            "text": {
                "text": "Thévenin equivalent intrinsic dynamics and PTO kinematics"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 264.567,
                "y": -359.055
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 141.733,
                "y": 37.795
            },
            "text": {
                "text": "PTO dynamics"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 455.905,
                "y": -359.055
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 51.969,
                "y": 37.795
            },
            "text": {
                "text": "Load"
            }
        },
        {
            "type": "rect",
            "position": {
                "x": 179.528,
                "y": -66.142
            },
            "stroke": {
                "opacity": 0
            },
            "size": {
                "x": 481.89,
                "y": 37.795
            },
            "text": {
                "text": "Thévenin equivalent intrinsic dynamics, PTO kinematics, and PTO dynamics"
            }
        },
        {
            "type": "wire",
            "points": [
                {
                    "x": 37.795,
                    "y": -47.244
                },
                {
                    "x": 94.488,
                    "y": -47.244
                }
            ],
            "stroke": {
                "width": "0.4pt"
            },
            "directions": [
                null
            ]
        }
    ]
}

==> figs/tikz/circuit_pto.tikz <==
\begin{tikzpicture}
	% Paths, nodes and wires:
	\node[transformer, cute, xscale=0.95, yscale=0.95](N1) at (4.865, 6.997){} node[anchor=south] at ([yshift=0.38cm]N1.center){$1:R$};
	\node[gyrator, xscale=0.95, yscale=0.95](N2) at (8.247, 6.997){} node[anchor=south] at ([yshift=0.08cm]N2.center){$k_\tau$};
	\draw (5.725, 8) to[european resistor, l={$Z_d$}] (7.112, 8);
	\draw (9.245, 7.995) to[european resistor, l={$Z_w$}] (11.112, 8);
	\draw (11.862, 7.75) to[european resistor, l={$Z_l$}] (11.862, 6.25);
	\draw (5.862, 6) -- (7.25, 6);
	\draw (11.112, 8) -| (11.862, 7.75);
	\draw (11.862, 6.25) |- (9.245, 6);
	\node[shape=rectangle, minimum width=1.215cm, minimum height=0.465cm](N3) at (11.742, 8.367){} node[anchor=center] at (N3.text){$\rightarrow\hat{I}$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm](N4) at (7.443, 8.25){} node[anchor=center] at (N4.text){$\rightarrow\hat{\Omega}$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (3.617, 7.117){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (3.117, 7.867){$+$  $\hat{F}_{PTO}$  $-$};
	\draw (7.112, 8) -| (7.25, 7.995);
	\draw (3.939, 6) |- (2.867, 6);
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm] at (-1, 4){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (-1.5, 4.25){\Huge =};
	\node[fourport, xscale=-1.24, yscale=-1.24](N5) at (7.136, 4.046){} node[anchor=center] at (N5.center){$\mathbf{a}_{F\dot{X}\leftrightarrow VI}$};
	\node[shape=rectangle, minimum width=1.965cm, minimum height=0.465cm](N6) at (3.867, 8.367){} node[anchor=center] at (N6.text){$\rightarrow\hat{\dot{X}}_{PTO}$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (7.367, 7.117){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (6.867, 7.867){$+$  $\hat{\tau}$  $-$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (9.117, 7.117){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (8.617, 7.867){$+$  $\hat{V}_{emf}$  $-$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (11.492, 7.117){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (10.992, 7.867){$+$  $\hat{V}$  $-$};
	\draw[dash pattern={on 1.6pt off 1.6pt}] (10.867, 9) -- (10.867, -1.25);
	\draw[dash pattern={on 1.6pt off 1.6pt}] (3, 9.75) -- (3, 2.75);
	\draw (1, 6) to[sinusoidal voltage source, l={$\hat{F}_{th}$}] (1, 8);
	\draw (1.25, 8) to[european resistor, l={$Z_{i,th}$}] (2.638, 8);
	\draw (1, 8) -- (1.25, 8);
	\draw (2.638, 8) -| (3.867, 7.995);
	\draw (1, 6) -- (2.867, 6);
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (3.617, 4.117){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (3.117, 4.867){$+$  $\hat{F}_{PTO}$  $-$};
	\draw (3.939, 3) |- (2.867, 3);
	\node[shape=rectangle, minimum width=1.965cm, minimum height=0.465cm](N7) at (3.867, 5.367){} node[anchor=center] at (N7.text){$\rightarrow\hat{\dot{X}}_{PTO}$};
	\draw (1, 3) to[sinusoidal voltage source, l={$\hat{F}_{th}$}] (1, 5);
	\draw (1.25, 5) to[european resistor, l={$Z_{i,th}$}] (2.638, 5);
	\draw (1, 5) -- (1.25, 5);
	\draw (2.638, 5) -| (3.867, 4.995);
	\draw (1, 3) -- (2.867, 3);
	\draw (11.867, 4.75) to[european resistor, l={$Z_l$}] (11.867, 3.25);
	\draw (11.117, 5) -| (11.867, 4.75);
	\draw (11.867, 3.25) |- (9.25, 3);
	\node[shape=rectangle, minimum width=1.215cm, minimum height=0.465cm](N8) at (11.747, 5.367){} node[anchor=center] at (N8.text){$\rightarrow\hat{I}$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (11.497, 4.117){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (10.997, 4.867){$+$  $\hat{V}$  $-$};
	\draw (11.117, 5) |- (8.25, 5);
	\draw (9.25, 3) -- (8.25, 3);
	\draw (3.867, 5) -| (6, 5);
	\draw (3.939, 3) -| (6, 3);
	\node[shape=rectangle, minimum width=0.965cm, minimum height=0.465cm] at (-1, 0.25){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (-1.5, 0.5){\Huge =};
	\draw (11.867, 1) to[european resistor, l={$Z_l$}] (11.867, -0.5);
	\draw (11.117, 1.25) -| (11.867, 1);
	\draw (11.867, -0.5) |- (9.25, -0.75);
	\node[shape=rectangle, minimum width=1.215cm, minimum height=0.465cm](N9) at (11.747, 1.617){} node[anchor=center] at (N9.text){$\rightarrow\hat{I}$};
	\node[shape=rectangle, minimum width=0.965cm, minimum height=1.465cm] at (11.497, 0.367){} node[anchor=north west, align=left, text width=0.577cm, inner sep=6pt] at (10.997, 1.117){$+$  $\hat{V}$  $-$};
	\draw (1, -0.75) to[sinusoidal voltage source, l={$\hat{V}_{s,th}$}] (1, 1.25);
	\draw (3.617, 1.25) to[european resistor, l_={$Z_{s,th}$}] (5.005, 1.25);
	\draw (1, -0.75) -- (4.117, -0.75);
	\draw (2.5, 1.25) -- (3.617, 1.25);
	\draw (5.005, 1.25) -- (11.117, 1.25);
	\draw (4.117, -0.75) -- (9.25, -0.75);
	\node[shape=rectangle, minimum width=5.34cm, minimum height=0.965cm] at (0.5, 9.5){} node[anchor=north west, align=left, text width=4.952cm, inner sep=6pt] at (-2.187, 10){Thévenin equivalent intrinsic dynamics and PTO kinematics};
	\node[shape=rectangle, minimum width=3.715cm, minimum height=0.965cm] at (7, 9.5){} node[anchor=north west, align=left, text width=3.327cm, inner sep=6pt] at (5.125, 10){PTO dynamics};
	\node[shape=rectangle, minimum width=1.34cm, minimum height=0.965cm] at (12.062, 9.5){} node[anchor=north west, align=left, text width=0.952cm, inner sep=6pt] at (11.375, 10){Load};
	\node[shape=rectangle, minimum width=12.715cm, minimum height=0.965cm] at (4.75, 1.75){} node[anchor=north west, align=left, text width=12.327cm, inner sep=6pt] at (-1.625, 2.25){Thévenin equivalent intrinsic dynamics, PTO kinematics, and PTO dynamics};
	\draw (1, 1.25) -- (2.5, 1.25);
\end{tikzpicture}

==> figs/tikz/control_method_venn_diagram.tikz <==
\begin{tikzpicture}[scale=1, every node/.style={font=\small}]

%%%%%%%%%%%% Circles %%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Circle radius
\def\r{3.2}
\def\overlapFrac{.5}

% Circle centers (spread farther apart)
\coordinate (A) at (-{\r*(1-\overlapFrac)},0);
\coordinate (B) at ( {\r*(1-\overlapFrac)},0);
\coordinate (C) at ( 0,{\r*(1-\overlapFrac)*sqrt(3)});

% Draw circles
\begin{scope}
  \clip (A) circle (\r);
  \clip (B) circle (\r);
  \clip (C) circle (\r);
  \fill[green!35] (-10,-10) rectangle (10,10);
\end{scope}
\draw[thick] (A) circle (\r);
\draw[thick] (B) circle (\r);
\draw[thick] (C) circle (\r);

%%%%%%%%%%%%% Circle titles %%%%%%%%%%%%%%%%%%%
\node[align=center, font=\bfseries] at ($(A)+(-.7,-4)$)
{Frequency-domain\\synthesis};

\node[align=center, font=\bfseries] at ($(B)+(.7,-4)$)
{Constraint-aware\\optimal control};

\node[align=center, font=\bfseries] at ($(C)+(0,4)$)
{Nonlinear controller\\synthesis};

%%%%%%%%%%%%% Single-circle regions %%%%%%%%%
\node[align=center] at ($(A)+(-1.5,-1)$)
{Imped. matching\\Loop shaping\\PID tuning\\$H_\infty$, $H_2$};

\node[align=center] at ($(B)+(1.5,-0.6)$)
{Linear MPC\\Constr. LQR\\Trajectory opt.};

\node[align=center] at ($(C)+(0,1.6)$)
{Feedback lin.\\Sliding mode\\Backstepping\\Lyapunov\\Latching/declutching};

%%%%%%%%% Pairwise overlaps %%%%%%%%%%%%%%%%%%%%%
\node[align=center, font=\footnotesize] at (-1.8,2.3)
{Harmonic bal.\\Descr. fn.\\Spec. lin.};

\node[align=center, font=\footnotesize] at (0,-1.45)
{Constr. loop shpg.\\Lin. spectral OC\\Constr. IM\\LMIs};

\node[align=center, font=\footnotesize] at (1.95,1.85)
{Ctl. Barrier Fn.\\Constr. iLQR\\Diff. DP\\NMPC\\PMP};

%%%%%%% Center overlap %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\node[align=center] at (0,1.35)
{Modified\\freq-domain};

\node[align=center] at (0,0.35)
{Pseudospectral\\Nonlin. spec. OC};
%{DF\\inversion \\+ freq-domain \\constr. OC};

\draw[thick,rounded corners] (-1.05,1.78) rectangle (1.05,0.88);

\end{tikzpicture}

==> figs/tikz/meem_dims.tikz <==
\begin{tikzpicture}[scale=0.9]

% -----------------------
% Parameters
% -----------------------
\def\aone{1.0}
\pgfmathsetmacro{\atwo}{2*\aone}
\def\dtwo{1.0}
\pgfmathsetmacro{\done}{3*\dtwo}
\pgfmathsetmacro{\hdepth}{2*\done}

% -----------------------
% Free surface (TOP)
% -----------------------
\draw[thick] (-3,0) -- (3,0);
\node[above] at (2.6,0) {free surface};

% -----------------------
% Cylinders (hanging downward)
% -----------------------

% Outer shell portion (0 to d2)
\fill[gray!25]
(-\atwo,0) --
(-\atwo,-\dtwo) --
(-\aone,-\dtwo) --
(-\aone,-\done) --
(\aone,-\done) --
(\aone,-\dtwo) --
(\atwo,-\dtwo) --
(\atwo,0) -- cycle;

% Body outline (external boundary only)

\draw[thick] (-\atwo,0) -- (\atwo,0);          % top
\draw[thick] (-\atwo,0) -- (-\atwo,-\dtwo);
\draw[thick] (\atwo,0) -- (\atwo,-\dtwo);
\draw[thick] (-\atwo,-\dtwo) -- (-\aone,-\dtwo);
\draw[thick] (\aone,-\dtwo) -- (\atwo,-\dtwo);
\draw[thick] (-\aone,-\dtwo) -- (-\aone,-\done);
\draw[thick] (\aone,-\dtwo) -- (\aone,-\done);
\draw[thick] (-\aone,-\done) -- (\aone,-\done);

% -----------------------
% Seabed
% -----------------------
\draw[thick] (-3,-\hdepth) -- (3,-\hdepth);

% -----------------------
% Dashed region boundaries
% -----------------------

% Vertical continuation below outer cylinder
\draw[dashed] (-\atwo,-\dtwo) -- (-\atwo,-\hdepth);
\draw[dashed] (\atwo,-\dtwo) -- (\atwo,-\hdepth);

% Vertical continuation below inner cylinder
\draw[dashed] (-\aone,-\done) -- (-\aone,-\hdepth);
\draw[dashed] (\aone,-\done) -- (\aone,-\hdepth);

% middle r=0 line
\draw[dashed] (0,0) -- (0,-\hdepth);

% -----------------------
% Axes
% -----------------------
\draw[->] (0,0) -- (0.5,0) node[above right] {$r$};
\draw[->] (0,0) -- (0,0.5) node[above] {$z$};

% -----------------------
% Radius arrows (inside body)
% -----------------------
\draw[<->] (0,-2.5) -- (\aone,-2.5);
\node at (0.5*\aone,-2.3) {$a_1$};

\draw[<->] (0,-\dtwo*.6) -- (\atwo,-\dtwo*0.6);
\node at (0.5*\atwo,-\dtwo*0.4) {$a_2$};

% -----------------------
% Depth arrows
% -----------------------

% d2
\draw[<->] (-1.6,0) -- (-1.6,-\dtwo);
\node[right] at (-1.7,0.5*-\dtwo) {$d_2$};

% d1
\draw[<->] (-.7,0) -- (-.7,-\done);
\node[right] at (-.7,0.5*-\done) {$d_1$};

% total water depth
\draw[<->] (-2.6,0) -- (-2.6,-\hdepth);
\node[left] at (-2.6,0.5*-\hdepth) {$h$};

% -----------------------
% Region labels
% -----------------------

\node at (\aone/2,-4.8) {$i_1$};
\node at (\aone+\atwo/2-\aone/2,-4.8) {$i_2$};
\node at (2.6,-4.8) {$e$};

\end{tikzpicture}
